Chatperone: An LLM-Based Negotiable Scaffolding System for Mediating Adolescent Mobile Interactions

Adolescents' uncontrolled exposure to digital content can negatively impact their development. Traditional regulatory methods, such as time limits or app restrictions, often take a rigid approach, ignoring adolescents' decision-making abilities. Another issue is the lack of content and services tailored for adolescents. To address this, we propose Chatperone, a concept of a system that provides adaptive scaffolding to support adolescents. Chatperone fosters healthy mobile interactions through three key modules: Perception, Negotiation, and Moderation. This paper outlines these modules' functionalities and discusses considerations for real-world implementation.

==> hislab_commons/version.txt <==
Version history

- ver. 1.0.4  |  2024.11.22  |  +commands.tex Excluding drop commands from word count. by Jeongwon
- ver. 1.0.3  |  2024.11.07  |  +commands.tex Created commands and debug switches to highlight differences for revise-and-resubmit. (\add, \drop, \finaldiff commands; \ifdiff, \iffinaldiff switches) by Inseok
- ver. 1.0.2  |  2024.08.08  |  +commands.tex Korean words are now counted as one word. User comment commands are now ignored in the word count. +stats.tex Stats are now ignored in the word count. by Seungwon
- ver. 1.0.1  |  2024.07.27  |  Counting words excluding captions and comments. by Seungwon
- ver. 1.0.0  |  2024.07.24  |  Initial version by Inseok
